Deep Structural Estimation: With an Application to Option Pricing

We propose a novel structural estimation framework in which we train a surrogate of an economic model with deep neural networks. Our methodology alleviates the curse of dimensionality and speeds up the evaluation and parameter estimation by orders of magnitudes, which significantly enhances one's ability to conduct analyses that require frequent parameter re-estimation. As an empirical application, we compare two popular option pricing models (the Heston and the Bates model with double-exponential jumps) against a non-parametric random forest model. We document that: a) the Bates model produces better out-of-sample pricing on average, but both structural models fail to outperform random forest for large areas of the volatility surface; b) random forest is more competitive at short horizons (e.g., 1-day), for short-dated options (with less than 7 days to maturity), and on days with poor liquidity; c) both structural models outperform random forest in out-of-sample delta hedging; d) the Heston model's relative performance has deteriorated significantly after the 2008 financial crisis.

==> fig/sens/hest_call_bad/par.csv <==
,0
strike,112.57402787826314
rf,0.03285876742391446
T,172.0
kappa,65.75181731298109
theta,0.5948860601456776
v0,0.5948860601456776
sigma,3.3201592075436173


==> fig/sens/hest_call_good/par.csv <==
,0
strike,112.57402787826314
rf,0.03285876742391446
T,172.0
kappa,65.75181731298109
theta,0.5948860601456776
v0,0.5948860601456776
sigma,3.3201592075436173


==> fig/sens/hest_put_good/par.csv <==
,0
strike,112.57402787826314
rf,0.03285876742391446
T,172.0
kappa,65.75181731298109
theta,0.5948860601456776
v0,0.5948860601456776
sigma,3.3201592075436173

